Broadband noise and quasi-periodic oscillation characteristics of the X-ray pulsar RX J0440.9+4431

We present a comprehensive timing analysis on the Be/X-ray binary pulsar RX J0440.9+4431 using observations from \textit{NICER} and \textit{Insight}-HXMT during the 2022--2023 outburst. The power density spectrum (PDS) of RX J0440.9+4431 exhibits typical aperiodic variability in X-ray flux across a wide frequency range. During a super-critical accretion state, we detect quasi-periodic oscillations (QPOs) at 0.2--0.5\,Hz in the light curves of five pulses for RX J0440.9+4431. The observed QPOs manifest during flares, while the flares appear at the peaks of the pulse profiles on a timescale of seconds and are primarily caused by an increase in hard photons. These flares can be explained by increased material ingestion in the accretion column at a fixed phase, primarily generating hard photons. Alternatively, an increase in accretion rate, independent of phase, may result in highly beamed hard photons within the accretion column, causing the flares. We argue the origin of QPOs to instabilities within the accretion flow. Additionally, we find that the break frequencies in the noise power spectra align well with $\propto L_{\mathrm{x}}^{3 / 7}$ across three orders of magnitude in the luminosity, which points to a relatively strong magnetic field in RX J0440.9+4431, estimated to be \textasciitilde$10^{13}$\,G.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
